Joint Routing and Energy Optimization for Integrated Access and Backhaul with Open RAN

Energy consumption represents a major part of the operating expenses of mobile network operators. With the densification foreseen with 5G and beyond, energy optimization has become a problem of crucial importance. While energy optimization is widely studied in the literature, there are limited insights and algorithms for energy-saving techniques for Integrated Access and Backhaul (IAB), a self-backhauling architecture that ease deployment of dense cellular networks reducing the number of fiber drops. This paper proposes a novel optimization model for dynamic joint routing and energy optimization in IAB networks. We leverage the closed-loop control framework introduced by the Open Radio Access Network (O-RAN) architecture to minimize the number of active IAB nodes while maintaining a minimum capacity per User Equipment (UE). The proposed approach formulates the problem as a binary nonlinear program, which is transformed into an equivalent binary linear program and solved using the Gurobi solver. The approach is evaluated on a scenario built upon open data of two months of traffic collected by network operators in the city of Milan, Italy. Results show that the proposed optimization model reduces the RAN energy consumption by 47%, while guaranteeing a minimum capacity for each UE.

==> data/activated.csv <==
time,All donors_mean,No relay_mean,Optimized Tree_mean,Voronoi_mean,Widest Tree_mean,All donors_ci,No relay_ci,Optimized Tree_ci,Voronoi_ci,Widest Tree_ci
0,8,1.0,1.0,1.0,4.583333333333333,0.0,0.0,0.0,0.0,0.2126559180902588
1,8,1.0,1.0,1.0,4.4,0.0,0.0,0.0,0.0,0.23523559591895646
2,8,1.0,1.0,1.0,4.6,0.0,0.0,0.0,0.0,0.36940871777983697
3,8,1.0,1.0,1.0,4.5,0.0,0.0,0.0,0.0,0.3770261937901652
4,8,1.0,1.0,1.0,5.3,0.0,0.0,0.0,0.0,0.17404146361915535
5,8,1.0,1.4,1.2,5.6,0,0.0,0.14064096926378333,0.11483287054224052,0.22966574108448098
6,8,1.0,2.4,1.6,6.6,0,0.0,0.07673143598652585,0.07673143598652585,0.10389485546623362
7,8,1.0,6.2,2.0,7.9,0,0.0,0.04940466737848431,0.036824064888019085,0.024702333689242156
8,8,1.0,7.222222222222222,2.3333333333333335,7.777777777777778,0,0.0,0.05864051760858175,0.03518431056514905,0.046912414086865396
9,8.0,1.0,7.777777777777778,2.4444444444444446,7.888888888888889,0.0,0.0,0.02988170465906792,0.04923037563088096,0.022588445508163954
10,8,1.0,7.9,2.5,7.8,0,0.0,0.021099681751347552,0.03516613625224592,0.028132909001796734
11,8.0,1.0,7.499389499389499,2.0,7.7997557997558,0.0,0.0,0.034315014665819696,0.0,0.027464593817984922
12,8.0,1.0,7.6,2.4444444444444446,7.6,0.0,0.0,0.034020343510600244,0.03638210477508063,0.034020343510600244
13,8.0,1.0,6.8,2.4,7.6,0.0,0.0,0.05557201642284904,0.049259327689800056,0.03638042453986211
14,8,1.0,7.7004950495049505,2.198019801980198,7.600247524752476,0.0,0.0,0.0316495618688273,0.04127551327830684,0.03384729248162516
15,8.0,1.0,7.666666666666667,2.0,8.0,0.0,0.0,0.03408959893902299,0.0,0.0
16,8,1.0,7.666208791208791,2.3324175824175826,7.888736263736264,0,0.0,0.03433579760786484,0.03430038161328503,0.022896430600094036
17,8.0,1.0,7.7,2.3,7.8,0.0,0.0,0,0.03243983558996186,0.028315809928175745
18,8,1.0,5.7,1.8888888888888888,7.7,0,0.0,0.03914034750054782,0.02830432303937732,0.03914034750054782
19,8,1.0,4.2,2.2,7.4,0,0.0,0.060599470401289234,0.040399646934192825,0.049479260388683596
20,8,1.0,3.7,2.2,7.3,0,0.0,0.05215352011006508,0.045523324507195206,0.08888713261962872
21,8,1.0,2.4,1.7,6.7,0,0.0,0.08533991310596165,0.07982817906489192,0.07982817906489192
22,8,1.0,2.2,1.8,6.4,0,0.0,0.07976852279778322,0.07976852279778322,0.13228113010057885
23,8,1.0,1.4,1.4,5.3,0,0.0,0.14064096926378333,0.14064096926378333,0.13155758038222043
24,8,1.0,1.1,1.1,5.4,0.0,0.0,0.08612465290668037,0.08612465290668037,0.14064096926378333
25,8,1.0,1.4,1.4,5.3,0,0.0,0.14064096926378333,0.14064096926378333,0.1838222841557522
26,8,1.0,1.0,1.0,4.6,0.0,0.0,0.0,0.0,0.23523559591895646
27,8,1.0,1.0,1.0,4.3,0.0,0.0,0.0,0.0,0.34555021440490435
28,8.0,1.0,1.0,1.0,4.9,0.0,0.0,0.0,0.0,0.20452296421327032
29,8.0,1.0,1.3,1.1,5.6,0,0.0,0.13155758038222043,0.08612465290668037,0.19042877259403357
30,8.0,1.0,2.9,1.7,6.5,0,0.0,0.04193648793934755,0.06405904345422092,0.06989414656557925
31,8.0,1.0,5.3,1.875,7.6,0,0.0,0.040305296144739454,0.03254917893855621,0.058341663411430884
32,8.0,1.0,7.1,2.3,7.7,0,0.0,0.06168601103888327,0.03403077105338676,0.03403077105338676
33,8.0,1.0,7.5,2.1,7.7,0.0,0.0,0.03562790644174199,0.021376743865045195,0.0326535156244175
34,8.0,1.0,7.7997496871088865,2.0,7.699624530663329,0,0.0,0.027807982682660347,0.0,0.03185448504293851
35,8.0,1.0,7.6,2.1,7.5,0.0,0.0,0,0.03787508786969831,0.03516613625224592
36,8.0,1.0,7.300385109114249,2.300385109114249,7.799743260590501,0.0,0.0,0.045086212335864774,0.045086212335864774,0.02816458224755891
37,8.0,1.0,7.555555555555555,2.3333333333333335,7.777777777777778,0,0.0,0.03758124911450543,0.05042053661963275,0.03144272888132582
38,8.0,1.0,7.5,2.4,7.5,0.0,0.0,0,0.03612206824287149,0.04946217900090428
39,8.0,1.0,7.499330655957162,2.4442793462109957,7.7991967871485945,0.0,0.0,0.03593796453739137,0.037635933328769695,0.0287936057507294
40,8.0,1.0,7.125,2.375,7.875,0,0.0,0.061417328778494804,0.038089410371093785,0.02602002085180193
41,8.0,1.0,7.0,2.111111111111111,7.8,0,0.0,0.03321063195349497,0.02460717333090818,0.029704492249496554
42,8.0,1.0,5.7,2.0,7.8,0,0.0,0.052724037188913477,0.04092933568396202,0.03293644491898953
43,8.0,1.0,4.3,2.0,7.0,0,0.0,0.04756386295852526,0.04641757733093884,0.04641757733093884
44,8.0,1.0,3.2,2.0,6.9,0,0.0,0.04714047981124066,0.05270465867494528,0.06346481321773194
45,8.0,1.0,2.9,2.1,7.1,0,0.0,0.03995341917023733,0.071718582280085,0.03995341917023732
46,8.0,1.0,2.1,1.7,6.5,0,0.0,0.054454637420563994,0.11622660290274371,0.09075772903427332
47,8.0,1.0,2.5,1.6,6.8,0,0.0,0.0809406535260513,0.0793053202344919,0.17435150353398352
48,8.0,1.0,2.0,1.7,6.0,0,0.0,0.0,0.09138632344891305,0.08918391972029248
49,8.0,1.0,1.2,1.2,5.1,0.0,0.0,0.11483287054224049,0.11483287054224049,0.2009575234489209
50,8.0,1.0,1.5,1.4,5.2,0.08612465290668037,0.0,0.14354108817780062,0.14064096926378333,0.17224930581336073
51,8.0,1.0,1.0,1.0,4.6,0.0,0.0,0.0,0.0,0.3185105025638381
52,8.0,1.0,1.0,1.0,5.0,0.0,0.0,0.0,0.0,0.24020003988222885
53,8.0,1.0,1.4,1.3,5.1,0.14354108817780062,0.0,0.14064096926378333,0.13155758038222043,0.08612465290668037
54,8.0,1.0,2.0,1.6,6.3,0.19539217839013615,0.0,0.08918391972029248,0.09769608919506806,0.15575301983223472
55,7.5,1.0,4.8,2.1,7.6,0.06602178496281745,0.0,0.0590516796690933,0.029525839834546645,0.04821549454785398
56,7.9,1.0,6.5,2.0,7.8,0.023123718446903523,0.0,0.038539530744839214,0.0,0.03083162459587137
57,8.0,1.0,7.4,2.2,8.0,0.0,0.0,0.0351410844502981,0.028692575303760882,0.0
58,8.0,1.0,7.4,2.2222222222222223,7.8,0.0,0.0,0.03562144959291789,0.03187276179345544,0.029084791800306795
59,8.0,1.0,7.20164609053498,2.222560975609756,7.700960219478738,0.0,0.0,0.05439129617367797,0.04825613641297215,0.0333131885653503
60,8.0,1.0,7.4,2.2,7.5,0.0,0.0,0.03638042453986211,0.04455673837424483,0.04981594793024246
61,7.8,1.0,6.4,2.0,7.7,0.03209763851515677,0.0,0.0393114181552194,0.03988629990324313,0.036772464531258965
62,7.9,1.0,7.0,2.2,7.8,0.023123718446903526,0.0,0.04874907884311099,0.03083162459587137,0.03083162459587137
63,7.9,1.0,6.9,2.5555555555555554,8.0,0.023123718446903523,0.0,0.053955343042774905,0.04038454097491282,0.0
64,7.9,1.0,6.9,2.1,7.7,0.0229469516929611,0.0,0.04119103889598322,0.0229469516929611,0.03505204770049644
65,7.6,1.0,6.7,2.4444444444444446,7.6,0.05112846523079913,0.0,0.03532206337726071,0.04038454097491282,0.037760874100464234
66,7.6,1.0,5.3,2.1,7.6,0.04308817401316447,0.0,0.040305296144739454,0.02638601007012577,0.05834166341143089
67,6.7,1.0,3.9,2.2,7.4,0.13291768732324405,0.0,0.03358106571689667,0.04477475428919555,0.054837650683510805
68,5.1,1.0,3.0,2.1,6.8,0.11327175514120841,0.0,0.0,0.04090895061959022,0.08181790123918044
69,3.8,1.0,2.1,1.3333333333333333,6.6,0.1586106404689838,0.0,0.04856439211563078,0.08054329129900217,0.1073799112128276
70,2.0,1.0,1.7,1.3,6.0,0.1416340808311849,0.0,0.10262364127124741,0.10262364127124741,0.1416340808311849
71,1.2,1.0,1.5,1.5,5.3,0.11483287054224052,0.0,0.14354108817780062,0.14354108817780062,0.1838222841557522
72,1.3,1.0,1.4,1.3,5.5,0.13155758038222043,0.0,0.14064096926378333,0.13155758038222043,0.14354108817780062
73,1.0,1.0,1.0,1.0,4.5,0.0,0.0,0.0,0.0,0.2400863247254051
74,1.0,1.0,1.0,1.0,4.6,0.0,0.0,0.0,0.0,0.36940871777983697
75,1.0,1.0,1.0,1.0,4.6,0.0,0.0,0.0,0.0,0.23523559591895646
76,1.0,1.0,1.0,1.0,4.3,0.0,0.0,0.0,0.0,0.34555021440490435
77,1.0,1.0,1.0,1.0,5.0,0.0,0.0,0.0,0.0,0.24020003988222885
78,4.7,1.0,2.6,1.6,7.1,0.126433342593903,0.0,0.0793053202344919,0.0793053202344919,0.08717575176699176
79,7.9,1.0,5.4,2.1,7.8,0.026386010070125764,0.0,0.04308817401316447,0.026386010070125764,0.03518134676016769
80,7.799701046337818,1.0,6.6008968609865475,2.200298953662182,7.599402092675636,0.030405393571380064,0.0,0.06079657735470708,0.030405393571380064,0.037227247143835136
81,7.9,1.0,7.6,2.2,7.9,0.022278369187122414,0.0,0.03638042453986211,0.029704492249496554,0.022278369187122414
82,8.0,1.0,7.888888888888889,2.625,7.888888888888889,0.0,0.0,0.022588445508163947,0.03691819941864085,0.02258844550816395
83,8.0,1.0,7.625,2.125,8.0,0.0,0.0,0.03714379949835004,0.02537404564801785,0.0
84,8.0,1.0,7.9,2.7777777777777777,7.8,0.0,0.0,0.020833120618793888,0.0575251585800714,0.04166624123758777
85,8.0,1.0,7.1,2.4,7.8,0.0,0.0,0.03862856168796742,0.03514108445029811,0.028692575303760882
86,7.8,1.0,7.6,2.5,7.8,0.028692575303760876,0.0,0.0351410844502981,0.04811891162155576,0.028692575303760882
87,8.0,1.0,7.200267022696929,2.2002670226969294,7.500667556742323,0.0,0.0,0.043093259672104436,0.04309325967210445,0.03588973120322053
88,7.799732977303071,1.0,7.198931909212283,2.1001335113484645,7.600801068090788,0.028726175633413606,0.0,0.043045280522316764,0.021546629836052218,0.04761889525668404
89,7.888888888888889,1.0,7.444444444444445,2.375,7.555555555555555,0.024607173330908175,0.0,0.053630090917808945,0.040219731012764694,0.053630090917808945
90,7.9,1.0,5.9,2.1,7.9,0.02515021315619952,0.0,0.02515021315619952,0.025150213156199527,0.02515021315619952
91,7.3,1.0,4.6,2.0,7.6,0.0768680603328799,0.0,0.04821549454785399,0.04401452330854496,0.04821549454785399
92,7.1,1.0,3.7,2.0,7.5,0.10560104678918533,0.0,0.05129592518832183,0.05565629083296147,0.055968442861494445
93,5.3,1.0,2.5,1.6,7.3,0.1366684925118669,0.0,0.07592694028437051,0.07439290457099058,0.06958819022790394
94,3.1,1.0,2.2,1.6,6.2,0.17909286366365296,0.0,0.07593522232309606,0.12592432040896456,0.11390283348464411
95,2.8,1.0,2.2,1.7,6.5,0.11390283348464411,0.0,0.07593522232309607,0.08699472605222204,0.09491902790387008
96,1.2,1.0,1.3,1.1,5.2,0.11483287054224049,0.0,0.13155758038222043,0.08612465290668037,0.21483262915441492
97,1.1,1.0,1.5,1.5,5.6,0.08612465290668037,0.0,0.14354108817780062,0.14354108817780062,0.22966574108448098
98,1.2,1.0,1.5,1.2,5.4,0.11483287054224052,0.0,0.14354108817780062,0.11483287054224052,0.22966574108448098
99,1.4,1.0,1.6,1.3,5.6,0.14064096926378333,0.0,0.14064096926378333,0.13155758038222043,0.29276752384837923
100,1.3,1.0,1.4,1.3,5.0,0.13155758038222043,0.0,0.14064096926378333,0.13155758038222043,0.2567741045838829
101,1.0,1.0,1.0,1.0,5.1,0.0,0.0,0.0,0.0,0.26585272703189416
102,3.9,1.0,2.1,1.6,7.1,0.13446871281193637,0.0,0.04856439211563078,0.0793053202344919,0.08717575176699176
103,7.49877750611247,1.0,4.601466992665037,1.888586956521739,7.601466992665037,0.04866054089704504,0.0,0.047648175274243684,0.03229740499977563,0.047648175274243684
104,7.9,1.0,6.3,2.2,7.9,0.023873971567497407,0.0,0.05095600199587512,0.031831962089996536,0.023873971567497407
105,8.0,1.0,7.0,2.2,7.9,0.0,0.0,0.048012182323534,0.030365570315528542,0.022774177736646407
106,7.7,1.0,7.1,2.111111111111111,7.7,0.03403077105338676,0.0,0.06168601103888327,0.04436121259440972,0.03403077105338676
107,8.0,1.0,7.3,2.4,7.6,0.0,0.0,0.03378910086662313,0.03612206824287149,0.03612206824287148
108,7.9010989010989015,1.0,7.200549450549451,2.3997252747252746,8.0,0.021736584416932703,0.0,0.05442350037381331,0.03566648798328133,0.0
109,7.9,1.0,6.702229299363057,2.3,7.9,0.02348986382295921,0.0,0.06127066827203127,0.035881359677638454,0.02348986382295921
110,8.0,1.0,7.399141630901288,2.220985691573927,7.8998569384835475,0.0,0.0,0.03639348697578564,0.03251328666013328,0.02230854596585765
111,7.9,1.0,6.5,2.3,7.7,0.02348986382295921,0.0,0.03914977303826535,0.035881359677638454,0.035881359677638454
112,7.9,1.0,7.2,2.6,7.9,0.021965272049232,0.0,0.029287029398975994,0.048567043870255594,0.021965272049232
113,8.0,1.0,6.4,2.1,7.8,0.0,0.0,0.0523575247752486,0.023679581540623166,0.03157277538749756
114,7.6,1.0,5.3,1.9,7.5,0.04308817401316447,0.0,0.040305296144739454,0.04736433761011263,0.04397668345020961
115,6.5,1.0,3.7,1.8,7.0,0.09175519393411095,0.0,0.07287287563013561,0.08516634170642709,0.07197869605284955
116,4.5,1.0,2.6,1.9,7.0,0.1886043504204387,0.0,0.07673143598652585,0.10963917148217779,0.09905985790213169
117,5.3,1.0,3.0,2.1,6.5,0.21700978830601095,0.0,0.0,0.07527829966193164,0.06989414656557925
118,3.1,1.0,1.9,1.6,5.8,0.1576913324462548,0.0,0.05695141674232204,0.09300127409819203,0.11390283348464408
119,3.2,1.0,2.0,1.7,6.4,0.11965278419667483,0.0,0.0,0.09138632344891304,0.09769608919506806
120,2.3,1.0,2.0,1.3,5.9,0.14339357786950216,0.0,0.0,0.1026236412712474,0.1205970742528549
121,2.6,1.0,2.1,1.6,6.3,0.13228113010057888,0.0,0.059826392098337414,0.09769608919506806,0.12769194042767512
122,2.5,1.0,2.0,1.4,6.5,0.1337758795804387,0.0,0.0,0.09769608919506806,0.24013505292001402
123,2.5,1.0,2.0,1.4,6.0,0.1337758795804387,0.0,0.0,0.09769608919506806,0.12612510881403097
124,2.2,1.0,1.9,1.4,6.2,0.1797216864529957,0.0,0.07204896168003444,0.11765546174228174,0.1440979233600689
125,1.0,1.0,1.0,1.0,4.4,0.0,0.0,0.0,0.0,0.36940871777983697
126,1.2,1.0,1.3,1.2,5.1,0.11483287054224052,0.0,0.13155758038222043,0.11483287054224052,0.2009575234489209
127,4.1,1.0,2.2,2.0,7.0,0.1690090463687014,0.0,0.06475252282084104,0.1023827281779444,0.1023827281779444
128,5.8,1.0,3.7,2.0,7.3,0.06828498676079281,0.0,0.05215352011006508,0.0508966240799353,0.08888713261962872
129,7.3,1.0,4.7,2.4444444444444446,7.5,0.0768680603328799,0.0,0.04510146533298415,0.051575085923265374,0.06602178496281745
130,7.8,1.0,6.3,2.25,7.7,0.048146457772735164,0.0,0.07221968665910274,0.03887583323956064,0.036772464531258965
131,7.6,1.0,5.1,1.8888888888888888,7.7,0.044451813869657894,0.0,0.04886330803577576,0.030070572972915766,0.041580864430226454
132,7.8,1.0,5.1,2.1,7.7,0.03709856918202417,0.0,0.08749680042237815,0.027823926886518125,0.05938668687587457
133,7.5,1.0,5.0,2.3,7.6,0.04744783734118872,0.0,0.042438635872100346,0.060762879458627385,0.046489196353794573
134,7.6,1.0,5.5,2.3,7.5,0.058341663411430884,0.0,0.04397668345020961,0.040305296144739454,0.059000912171795206
135,7.8996913580246915,1.0,6.300925925925926,2.0,7.700617283950617,0.02319129948020666,0.0,0.049490639940910665,0.0,0.03535598328225391
136,7.7,1.0,6.8,2.4,7.8,0.03617115827826156,0.0,0.04735916308124633,0.038668594731436225,0.03157277538749756
137,7.8,1.0,6.3,2.2,7.7,0.03209763851515677,0.0,0.03677246453125897,0.03209763851515677,0.03677246453125897
138,7.7,1.0,5.6,2.3,7.4,0.03990549977735116,0.0,0.05776296067679473,0.05575900756259973,0.05776296067679473
139,7.2,1.0,4.4,2.3,7.7,0.09178059570290344,0.0,0.051576242228313085,0.04824515692890244,0.048245156928902445
140,6.8,1.0,3.3,2.0,7.4,0.08983060433445549,0.0,0.05500978597631571,0.07592071745809899,0.05880793486946722
141,5.2,1.0,2.7,1.7,6.5,0.10460797991574404,0.0,0.06405904345422092,0.06405904345422092,0.06989414656557925
142,5.1,1.0,2.8,1.9,6.7,0.145943262664673,0.0,0.05591531725246338,0.07527829966193167,0.10917814711231748
143,3.9,1.0,2.4,1.8,6.3,0.13446871281193637,0.0,0.0793053202344919,0.09712878423126158,0.12643334259390301
144,3.6,1.0,2.2,1.5,6.3,0.20212705974736422,0.0,0.07260618322741866,0.09075772903427332,0.14176810475519147
145,3.4,1.0,2.2,1.3,6.1,0.12592432040896456,0.0,0.07593522232309606,0.08699472605222204,0.1328866390654181
146,1.7,1.0,1.7,1.6,5.7,0.15377948427176635,0.0,0.11005660688057685,0.11765546174228174,0.21614688504010338
147,2.7,1.0,2.1,1.3333333333333333,6.1,0.2004159331495669,0.0,0.059826392098337414,0.09928690003602803,0.1395949148961206
148,1.9,1.0,1.9,1.6,5.3,0.16811424392008031,0.0,0.07204896168003444,0.11765546174228174,0.11005660688057683
149,1.0,1.0,1.0,1.0,4.6,0.0,0.0,0.0,0.0,0.36940871777983697
150,1.0,1.0,1.0,1.0,5.0,0.0,0.0,0.0,0.0,0.29418376695381493
151,2.7,1.0,2.1,1.4,6.3,0.17085425022696613,0.0,0.05695141674232204,0.093001274098192,0.14826826138471522
152,6.0,1.0,3.2,1.8,7.1,0.1116373283714573,0.0,0.049925731013008894,0.049925731013008894,0.06721457240542977
153,6.9,1.0,4.2,1.9,7.3,0.10687471106518155,0.0,0.040946962993458694,0.0716571852385527,0.06554712279817032
154,7.8,1.0,6.0,2.0,7.7,0.03353361754159937,0.0,0.053021304808215076,0.03749172417724778,0.038417585177519524
155,7.6,1.0,5.8,2.2,7.7,0.05665540755445954,0.0,0.05124674432803885,0.03416449621869257,0.03914034750054781
156,7.5,1.0,4.6,2.0,7.4,0.0644174655037722,0.0,0.04704386527163589,0.0,0.04704386527163589
157,7.200477326968974,1.0,4.699284009546539,2.200477326968974,7.801909307875895,0.07202676064121286,0.0,0.06161905402982003,0.038491716685520545,0.038318978117441525
158,7.9,1.0,5.9,2.1,7.9,0.025150213156199527,0.0,0.045146014260232285,0.025150213156199527,0.02515021315619952
159,8.0,1.0,6.6,1.8888888888888888,8.0,0.0,0.0,0.050355601640881,0.025155117964626897,0.0
160,8.0,1.0,6.5,2.2,7.9,0.0,0.0,0.07218861460384277,0.03131981843061228,0.023489863822959207
161,7.9,1.0,7.2,2.2222222222222223,7.7,0.022278369187122414,0.0,0.05557201642284904,0.03255223055092197,0.03403077105338676
162,7.5,1.0,5.0,2.1,7.8,0.06153110036324572,0.0,0.04102073357549715,0.049395504304078956,0.03669005950468785
163,6.7,1.0,3.3,1.8,7.0,0.12963631948091178,0.0,0.05400620425788697,0.04714047981124066,0.07453564309835241
164,4.1,1.0,2.3,1.6666666666666667,6.3,0.15271851963621977,0.0,0.07418333431646489,0.08054329129900217,0.07418333431646489
165,3.3,1.0,2.3,1.6,6.3,0.14176810475519147,0.0,0.0831808326403698,0.08892405053909903,0.19966700387540132
166,1.8,1.0,1.8,1.2222222222222223,5.5,0.1797216864529957,0.0,0.1440979233600689,0.10554368893621253,0.16110637602483446
167,1.0,1.0,1.0,1.0,4.9,0.0,0.0,0.0,0.0,0.3361208546155672


==> data/energy.csv <==
strategy,energy_consumption
All donors,891.5295093650508
No relay,168.0
Optimized Tree,709.3764535402212
Voronoi,306.9998042194969
Widest Tree,1141.9402078488317


==> data/max.csv <==
time,All donors_mean,No relay_mean,Optimized Tree_mean,Voronoi_mean,Widest Tree_mean,All donors_ci,No relay_ci,Optimized Tree_ci,Voronoi_ci,Widest Tree_ci
0,1879.9791376550431,966.147260159165,966.147260159165,966.147260159165,1689.1147867704412,231.94750179514375,144.32726742242303,144.32726742242303,144.32726742242303,223.60124913866332
1,2189.7237597406206,1117.4585538780452,1117.4585538780452,1117.4585538780452,2060.71406437941,305.6114057609664,176.33195072661465,176.33195072661465,176.33195072661465,325.37283823992493
2,2135.296012609599,1018.343625027426,1018.343625027426,1018.343625027426,1869.7728081189957,267.40280612816304,201.801992857548,201.801992857548,201.801992857548,328.8076371374317
3,2189.104005038249,1266.6294576612179,1266.6294576612179,1266.6294576612179,1996.1659841791904,416.9494641191434,257.5415989388244,257.5415989388244,257.5415989388244,398.81194387394584
4,2256.3960506559133,996.8799130316246,996.8799130316246,996.8799130316246,1929.9603867399187,190.84589294385967,149.58549115634713,149.58549115634713,149.58549115634713,157.52226210135137
5,2020.9361024100651,1049.4015703115695,1091.1150635527963,1057.5951986640816,1873.1397526921032,159.25032905933955,143.2411610036967,154.30579020723,148.6841140321408,125.05470853690095
6,2059.527025817891,1112.8522492286916,1314.8990022177263,1113.8397547659029,1885.7924863950261,91.28109435462015,83.06064455797785,82.05345397685696,82.01116559002215,77.91139498544766
7,2097.4644289039247,1084.9444730888963,1360.0582533650472,1078.4118804823677,1908.1982886083097,51.298478900928544,44.13577919342476,37.287468935250054,43.661556624500626,47.024796596959476
8,2056.7892997542585,1132.5855344253332,1444.761068205895,1123.551548846237,1904.7985186603523,44.904563039317495,40.824819227305255,36.62601564507811,40.62196387578443,39.82243891206528
9,2074.4070832123443,1129.0912100031367,1363.4660343314579,1120.3523037525463,1917.3205945461523,42.18120102521368,38.709177207853564,36.241178371842594,38.915142028103595,38.269236146692506
10,2079.676720476011,1104.6171387041813,1342.7949185466966,1104.5134874364921,1909.8615119421631,43.854537266700724,39.45215386251574,37.37961902225858,39.07397769984246,39.6131626948662
11,2063.6353211547635,1130.496067503901,1397.813908079229,1141.0462473829375,1892.7500849219214,38.0183285106512,39.10311449143617,32.8241465740465,38.481352306763256,34.42783496512608
12,2100.519339304133,1124.4969629756768,1311.8815055816863,1126.600541237611,1943.2582767464926,42.45213827363849,38.39193212267707,31.393422037872458,40.28393774261535,37.98553592069498
13,2089.920710892657,1116.2754399158146,1412.802205250792,1104.545270696825,1904.02909197171,43.834711987613396,39.36378744263712,36.58122273091768,39.06641497464671,40.65173815057641
14,2089.188640570345,1149.9342029370896,1404.9280160588623,1157.3211043600236,1940.1100114503643,40.64936119867129,39.972797961685465,36.59340355072615,39.577653920556095,36.74818809907468
15,2109.645557315518,1076.5519078049406,1407.4046817009344,1076.1860342784798,1907.066545953292,47.30377292087661,37.97751330852734,39.51545563743155,37.75308091143611,40.91803124498036
16,2077.6835685211227,1115.9262296464303,1429.3366021683282,1120.2520134981958,1914.3101993948212,44.10709661892424,39.97348806029901,38.42906559084364,39.78148201203786,38.683486274340325
17,2060.2171406167095,1102.7497296130205,1323.6049173389051,1106.0097899504299,1895.5324411744289,42.773424415551176,37.89890016855992,34.86529968169672,37.516676696704394,37.22772639267113
18,2117.2070491203276,1117.342051512654,1404.1060450604068,1124.6164284251072,1943.6010010268164,50.48300002618758,49.36876028527138,46.20352553320158,52.38960149597252,46.03162429847722
19,2105.3903086969926,1125.8961349157435,1396.64320176147,1122.5429575688388,1932.430704381948,59.77558402584542,55.76033853146098,51.712112035122516,55.472024488093254,54.84443877759891
20,2081.6006673256834,1108.1829919922764,1346.3862459219727,1103.7141552600754,1905.960498353636,68.2487986470225,60.497917964259315,61.59500530977039,59.8536347046497,59.07978759447406
21,2071.767603248151,1090.1973148855634,1170.9315325904215,1065.2145801576053,1870.3040964993615,110.81017735030527,91.85159260441489,80.45221224909234,90.38883685230964,90.03564383125355
22,2090.381892485655,1048.5043745088806,1148.2896364947892,1065.4589069689478,1878.3766625929793,112.09153575525815,118.54062761940608,113.98500765005754,115.73411008569217,98.28084843228125
23,2123.4062591643947,1126.2543384204293,1074.612428077273,1134.3258469903658,1816.4120866771711,169.13419958595017,118.83430932228597,121.19280197829133,119.6189996750494,152.77467200546837
24,2084.372601322617,1156.2931495204887,1150.2185711786512,1165.8956536782125,1970.366878483544,159.8380822745698,141.25886918471696,138.86950966673186,139.67138022722708,164.48150020960352
25,2068.3086418745206,1138.9730378273855,1086.4203862835807,1150.9874255945997,1913.5251730893249,158.8354160795952,166.8423635326983,157.48084313723442,164.15907756057604,140.02337498676505
26,2116.846636916999,1112.392691808881,1112.392691808881,1112.392691808881,1963.8207648938878,269.7163697238449,234.33609912497263,234.33609912497263,234.33609912497263,220.54923218529953
27,1984.2564528860407,964.2219371940337,964.2219371940337,964.2219371940337,1906.4827233650838,547.4846946778836,161.8516295878546,161.8516295878546,161.8516295878546,549.7653956686805
28,1959.1354470805168,1115.3101626550758,1115.3101626550758,1115.3101626550758,1865.8602821645543,174.0604970566607,185.92431222169827,185.92431222169827,185.92431222169827,141.34490864927187
29,2220.322703640879,1232.2160605450983,1187.7860037460755,1217.5669293039266,2025.3451842799288,179.42474943561095,183.82891996983523,181.44323916476412,182.41105947795535,181.9157802476663
30,2092.096584162971,1209.5998176601242,1317.2672057728432,1203.1975567312181,1970.2756987124337,83.53252490658235,86.33981059679927,81.56562271559687,85.38592653333164,77.48042406932048
31,2056.495170470507,1136.7642894587511,1301.573190877353,1134.6903327258183,1871.600572937317,53.45436412465214,51.01809549508557,40.69184179579419,57.59461789370214,46.782457333023366
32,2101.812978727568,1119.9448695001659,1322.1521402178591,1116.7106188228856,1928.8543210350508,44.138574915942364,40.833402846136735,36.02057372936436,40.27217690159387,39.06156088143905
33,2099.7797130178174,1114.900832695991,1392.2027669832219,1118.5494299645218,1927.7083873789786,42.49710096412169,38.74654875294427,37.85535635682897,38.67459197082359,38.20552215735781
34,2071.6548159181475,1131.4167198580924,1378.815276702068,1127.8830831004152,1908.3035798444175,40.946851643841036,38.8168013976806,33.03497024217444,40.73051969819671,36.63326644043078
35,2066.841547115165,1086.946241869453,1358.5440624001296,1075.6930086159869,1893.7995186831727,41.7141648465616,37.50935769987648,30.289672812403047,37.43918739262542,36.45377306453795
36,2124.231000625316,1104.9938485510233,1455.8114691404646,1108.8678599212699,1941.7217498125042,42.491457843789995,41.631802977151814,36.90801682016572,40.94252647643549,39.3333375895825
37,2059.2473146073307,1096.6854879430318,1372.440064115459,1091.9234480181979,1925.3458035385609,44.24387282846229,44.431000190905046,34.5688051706178,43.40129143784675,40.655693753866736
38,2069.894458583546,1094.9486435191534,1300.3433650216946,1105.1548673153698,1905.4160759148533,42.09987060288446,39.9215061866617,35.06213425253278,40.06253959204787,38.863058674883135
39,2070.952926577156,1150.8701285395891,1325.835386462456,1138.1353772325836,1908.851473231981,42.77026021128109,39.555341577820684,35.28239266799933,40.27995265775839,37.636896944288445
40,2069.7993804067423,1105.6763942552393,1480.3637495534972,1102.036820587051,1909.2897959541972,44.829090787683974,41.74844740915415,36.82350008493845,41.531404157447724,39.69375344499207
41,2087.0035595342783,1119.2808433457412,1469.1433487598847,1107.5456653888082,1933.7046008216307,41.56096275919234,41.87876174208927,38.21631502216482,43.28109844526772,37.40353850057548
42,2050.6246399372826,1107.015335119355,1334.0821351347508,1118.7346735123003,1899.4319935093115,49.575701258139496,45.38995197116095,40.40369297829249,47.547615661397806,43.754830600008574
43,2073.6666222005224,1127.7407499410133,1252.273721342521,1113.2951625043108,1902.6618219052862,61.80056423366004,57.58008906824831,49.750455257518766,56.473216575769186,54.13100776177016
44,2002.0931887107893,1092.0279468400975,1399.3387655782772,1100.8778635113936,1870.8800006764375,68.90908368757952,62.526913884698544,57.854481640827615,61.942272441391225,59.10664658536381
45,2055.68089067026,1140.4766540255102,1300.4696967975124,1128.2746748491322,1867.4459532774233,76.33094851721303,69.46419661962891,65.47209811022759,69.29598688860668,65.3002442658126
46,2071.4785625140235,1151.5193191269482,1176.5953992654083,1117.838938504848,1877.837482121777,114.11341493407738,97.17642789739935,94.78432235587543,97.07099515462137,98.79073661551246
47,2082.496369951198,1075.3928352195796,1205.7627066415018,1054.962485783806,1855.1044787791186,107.49528898893946,75.9184138576823,81.48757891843024,76.35829323534098,90.78854471216273
48,1937.922654406027,1093.142407455113,1152.2897648664734,1098.039744439989,1834.9358425093485,115.51092790692046,102.50185852829574,97.12058376791158,101.17923995286337,101.28813409721383
49,2043.1918982373963,1091.6529748006933,1061.3501912095762,1068.3315188041845,1931.7326053655759,130.6084825989456,144.0602177800907,144.59196377968493,142.6883483743534,117.49731799996466
50,1913.1998002797582,1072.978858633946,1044.6294781353984,1058.3618743151685,1822.9390465186545,168.35122182391527,152.0951571674102,160.74232230884303,150.94076532558194,156.33128808247932
51,2017.6468530442544,1034.2963787148374,1034.2963787148374,1034.2963787148374,1930.256907775427,275.7614277245344,221.5576401433318,221.5576401433318,221.5576401433318,271.3478618335579
52,2025.8987045262197,1226.9464050648849,1226.9464050648849,1226.9464050648849,1848.2922237436787,230.9582135069956,213.19649635325808,213.19649635325808,213.19649635325808,205.04182662012627
53,2086.4046648897015,1133.0086227928573,1168.292973123645,1169.5431116478048,1954.0817342557123,156.301797922461,184.0049975185781,192.3625654835601,180.48671835070616,144.36637980269157
54,2012.811166877943,1161.2941553911314,1113.554547782097,1148.0398573695588,1854.1424928752804,109.63985296678169,117.96903310134384,103.39275703318567,114.63006273336632,105.18758629426662
55,2048.3708171349936,1078.9868000303884,1311.2702418113392,1068.0289797152736,1869.535381093596,62.43079924788087,53.1633474638127,51.76203552362821,53.33417949787048,55.728109546778725
56,2089.322270029892,1138.6290166316471,1349.3813946159373,1136.570901324757,1918.471536891688,44.75254168539143,43.749277964799134,38.06565580761868,43.19406886676354,40.91051090914825
57,2060.78284440571,1081.5672672345006,1284.4303999053402,1089.765585027758,1882.214239745542,43.56398344474365,40.56443168363423,31.05166407745516,39.93586830996653,38.58918132915659
58,2089.655528882801,1131.9045846993088,1300.147976866829,1115.7044201187794,1915.958996086698,42.452833508225396,41.94465510319596,34.02615202497811,43.648319005114445,37.39050425662832
59,2082.940666189255,1131.9058754697414,1415.1573178503932,1127.4758346293756,1915.3170657667247,43.832160188251144,39.670891017387326,35.88068804115713,42.055573427824534,38.704824762715724
60,2039.0310191555886,1088.5272909989262,1239.7082321130717,1095.3843966909158,1896.959476013906,42.50740004484034,41.48156011893235,33.60828987834649,41.06108385020672,38.33987134387737
61,2080.0968580477147,1098.375878534634,1375.930639278213,1105.6383868513417,1929.0127512222675,49.07316693877152,45.73825683597355,40.664526000226644,48.3342443553151,43.96885318051724
62,2072.6971543711065,1095.0088435927903,1320.602130180803,1092.7425706653448,1884.9680266310268,47.08071802878904,40.60175617519231,37.575118947554465,40.0863650043717,41.94977993019094
63,2072.7456953086644,1080.0655822428625,1356.607143943955,1079.7314155874226,1883.243409590891,48.453713149074325,40.91757106405165,39.30367846922013,42.73569760968142,42.858976573515825
64,2065.469072113562,1102.7331827146354,1338.7313928374936,1106.932075147869,1911.9875779331746,44.86730907577459,43.01012874157969,37.48099069590432,42.775333193510896,39.072130815907734
65,2077.5671175187476,1158.3799854920576,1427.4597132392569,1147.806867008646,1909.6654951866835,45.46714714156677,45.07897218262811,40.778573521089626,46.92275351990463,40.18267656827693
66,2105.3657415653465,1080.8210121980683,1383.756099722527,1085.9716180029982,1934.1629891307373,53.5211845467481,46.372476811633994,45.59392479069244,46.704892248810474,46.69193689878551
67,2067.855829658684,1032.6885875354608,1315.3098955978594,1043.0264710407307,1862.0491192373124,67.07345128782495,56.82107693128002,53.00741619345689,56.85575177800916,60.2407484313843
68,2073.2345126949654,1149.4656506002768,1200.9094311610563,1163.5906711920666,1938.6188258603565,82.68836385602528,82.8117772099018,61.44450131015683,80.73709697936917,78.12987485741182
69,2103.676249075092,1192.1953931693013,1354.6424499829232,1212.8468798246372,1967.080183274654,93.34276987682445,91.86964960937657,95.97141072297474,96.01892578407984,83.48339003402069
70,2164.403093987269,1097.17632229948,1133.7591457100457,1123.2274551994617,1931.1021888903917,138.3076202258393,118.95887457914921,129.4694342744253,118.1814959192537,111.06171126493433
71,2040.6559288737658,1030.3764898203615,1067.5831871479338,1063.9251233665216,1924.409307093724,172.4824175467914,139.56738968886734,142.17502852768297,133.16283030922196,139.97065329743126
72,2053.5902532721557,994.991708913247,941.4302690472991,956.7425479314561,1801.582310685392,185.83431363798132,134.89883530596182,137.40836174155217,134.24949682913643,141.21938668751207
73,2098.82084999926,1077.7525374211987,1077.7525374211987,1077.7525374211987,1909.2365797071689,348.32835522624856,244.18927090851716,244.18927090851716,244.18927090851716,229.9101864081057
74,2305.6863685490284,770.9867150726913,770.9867150726913,770.9867150726913,1949.8741558426154,550.8675130946813,212.262507301047,212.262507301047,212.262507301047,310.0265999664591
75,2048.2037961415035,1032.9276514533026,1032.9276514533026,1032.9276514533026,1933.1659564153574,255.70191304745376,147.7721596982595,147.7721596982595,147.7721596982595,232.09774857561655
76,1882.1872322288746,1185.7580000430344,1185.7580000430344,1185.7580000430344,1829.1250406575195,299.14897544578326,291.47114990943555,291.47114990943555,291.47114990943555,312.4461709049869
77,2023.0188909248072,1126.6738914559314,1126.6738914559314,1126.6738914559314,1823.9384930946062,229.23581892679428,186.4969343209423,186.4969343209423,186.4969343209423,195.08209585706894
78,2038.3407655527374,1036.5119613599707,1150.6476992107416,1042.0050925907271,1780.6167627940415,105.83971900338724,78.72369271441444,74.87504960267209,78.96103705007954,76.7688146496439
79,2101.2821125352953,1128.6803918880812,1326.012433860009,1128.9567776699507,1930.111667620996,52.19779587996467,51.07328168576582,46.277110138387016,50.45591636445118,46.99538064429229
80,2059.7006835306843,1104.7688287383771,1400.1193097758148,1102.1625872397842,1908.6044399330149,45.327123679789246,43.758220362552244,38.16773338159194,43.29158700154311,40.23246620839042
81,2071.1627630531852,1118.6517015602155,1277.662664166063,1119.3856926684748,1901.927193482267,44.77893899552554,41.281032022081426,32.457609132133776,41.14974957856269,38.79552314664773
82,2091.2969521239,1097.7446258150003,1367.915340170422,1092.803260304196,1906.3396470923774,45.42634334691463,38.783506876594195,33.314299479437466,41.41304791151965,39.99127046083176
83,2110.8813343334277,1125.4392935531882,1387.3566172530623,1141.2914110281306,1921.5666651594752,44.82199446171351,41.66655831182586,41.01039675790309,41.439559361236654,39.843285027075716
84,2062.944866347643,1096.0206963731443,1339.9916122583898,1082.7901593834854,1914.1285178818525,41.74619403037526,38.0966010564584,33.998628490528496,39.69237352313697,37.90616448891109
85,2079.6325921185944,1124.7225292280934,1430.9968427567903,1128.3982615372959,1905.663631141801,41.735585451344896,41.292857619961524,36.251174250028555,40.52494121854857,37.352734803050545
86,2052.779091822311,1116.1279535098292,1355.1002241117485,1110.7573688145824,1882.7247034050956,42.30238733505628,39.15316572760421,33.417783788240385,38.98105760831722,38.69971196602615
87,2072.1419640621484,1108.0771431388682,1404.796704919443,1105.8181824846547,1918.469948437865,40.49269955509925,37.67564070631237,35.57368018674912,37.51627665452258,35.92119912105285
88,2079.370211015488,1112.603938859397,1436.5788924703907,1116.3416036810638,1931.2491782538502,41.60401718121208,37.57707256808589,37.668077458246806,37.89661674694245,37.95685704414709
89,2058.184286060744,1123.1950075876218,1349.4156903517155,1110.4212816139802,1914.3229873151752,46.0100107242381,40.22705809737588,43.50990610932608,41.69339073396712,42.98321233211395
90,2044.3565629479674,1087.9312946554414,1402.315599928829,1094.699599605055,1882.6113976932452,47.27980607274305,43.18618947481383,41.53130419774561,43.48904593888552,42.27820016003703
91,2048.9061894287415,1128.7667522231816,1360.137569641957,1107.2974640100497,1871.761859979306,59.038973293575545,54.97953904168068,49.57788391397611,54.76441441434853,51.022659984925205
92,2076.6078593756056,1077.2346787853432,1354.0576463779273,1082.362493540872,1890.322944659929,65.15090595319303,59.004618249956145,57.90282010207255,62.1833930301928,56.93307645964888
93,2127.507103150447,1123.7510728850966,1246.7159140295053,1120.0627136027515,1932.1775581235836,90.65853923650675,89.12542316643568,82.23644728647723,87.72271657236476,86.34536884870225
94,2027.9881253725805,1067.8333551576131,1111.342117738346,1073.0927623474172,1903.9387451152625,117.70409239977704,95.24495108863528,89.59477863773049,93.38128398685944,104.69166641327904
95,2102.8270770841705,1161.239131412756,1209.1222951688735,1163.0181819917689,1930.136401226851,122.46568303128582,137.13595242305502,129.6364437056547,132.70449732755782,115.11266439250703
96,2061.6899255427456,1128.9171714190823,1005.6874635791835,1112.5728465794148,1894.9352223373423,153.79239352178354,158.5803623704469,135.39700247958504,158.7299254411844,141.53361364520887
97,2262.647685159804,1208.7678767120801,1128.6867354610977,1179.1782179312104,2058.2051668971953,165.5121961408732,163.95177287315184,163.62720063877333,155.80247767862843,136.6921811421443
98,2091.0331103336953,1069.4401494155773,1029.3186332710254,1078.5668791357461,1855.4443011690355,163.63602895208032,172.7110071873216,171.77413162622514,170.75766721594158,145.69657023937594
99,2131.4058184639084,983.606461164523,1057.4613321050463,1044.4472375744674,1963.7379137257376,133.83624160786908,160.09191964514204,162.33932743231594,165.3488099581553,128.39196806545286
100,2226.349445433826,1149.351149156464,1118.8742414082312,1133.1618075987012,1965.8791904557181,153.78895297052495,153.53083186840342,150.55115194397933,154.29606829676774,162.2353713271246
101,2259.476174901064,1078.3315917625926,1078.3315917625926,1078.3315917625926,2095.47146099703,206.87593546059225,195.85382703785552,195.85382703785552,195.85382703785552,197.62545075997284
102,2181.134712767054,1113.3970130420817,1324.9474017970724,1104.0972374232006,1943.782205956082,102.46436194103092,90.94560028374502,82.24832707379134,90.56001274978216,85.50848101629275
103,2040.539989254719,1130.416085354479,1391.930287708211,1142.0632911549949,1884.858266128081,57.113689141971854,53.84212840059758,50.47873064151366,58.043679715280184,50.24415860775119
104,2109.0599390977527,1137.3329113375837,1455.9700687001682,1134.4650639358485,1918.6600651887188,46.6454505448321,45.412264705188306,40.74425441520044,44.875611074982,42.17316315915857
105,2058.429791903377,1115.5769216874,1339.2661093860397,1119.3861615125143,1880.646761374251,45.622118363945006,41.073645927152576,38.05115879071247,40.881557725397,40.13906958435052
106,2072.7564476013386,1143.2068209062136,1404.593775632232,1118.4918572149663,1902.474064742882,46.876043015913076,42.58222374118044,38.74836421285533,44.13406063985693,41.62520482131586
107,2038.9862986816092,1125.1016239299959,1357.4876319459715,1114.2430272622505,1870.539869220467,44.00970231993687,40.56878827413961,35.541666126629636,40.123810322437166,38.71162089091896
108,2085.2900481703696,1095.4471695232319,1342.9488972325437,1088.8534497866062,1893.3445571591942,43.001160397278696,37.64776792451953,34.638426031066416,37.69598439921586,37.587194497072275
109,2082.7305121387944,1109.4251589937176,1338.6889011274693,1106.178084225091,1890.3235001730693,46.07512768724109,42.13416906354917,35.68030296800392,41.701205440480194,41.261783959609765
110,2121.3349838644385,1111.2471204308001,1304.005547577202,1109.8729307197048,1920.1971834554581,46.676508507383225,43.44801446249795,36.76643862162346,45.782940393310724,43.01941331431303
111,2058.795142760546,1097.4573304725798,1414.9748435433432,1095.133246921622,1901.0914090981887,45.381794413892806,40.23116307047139,37.07944702602367,39.71605263115213,38.93810106141223
112,2057.1154732958266,1135.7991128880185,1303.8149263384003,1125.3449326775226,1892.3885930833267,44.31161080391897,45.75304838786643,35.67824746443167,45.14793800759598,39.8702353134217
113,2056.9797402057075,1097.6009213465688,1379.3908268445477,1096.1157840996227,1883.7209291980823,48.91571492570518,41.411387319512926,40.77107673519233,41.50390833460801,42.6658398513479
114,2096.5657550097667,1100.391931526836,1310.9094739991197,1105.8784539555797,1921.316188540402,54.60685473057259,45.4158218847151,42.79658605821835,45.58391226517916,48.96499704763183
115,2057.8882026224705,1118.2608808981056,1332.2821198536317,1120.0207195762268,1900.8671028681372,70.45049794066412,62.614406464074555,60.06148171084596,62.42895352579757,64.3426782131732
116,2060.800553004584,1083.4250807502876,1289.5128444957854,1057.9201721815812,1887.2216998131194,95.4202784240191,88.49105524989614,87.9927525377506,86.4181759177608,84.33137847309749
117,2026.7024101875743,1080.0616212413688,1194.2247889723933,1076.5809151116287,1915.0845369846854,79.72074410087465,71.66949635461901,61.83594388107932,71.96364594508417,74.83810438652397
118,2104.26499921414,1136.2600869815456,1132.5645455472306,1131.8353923726945,1944.416304584506,101.70239575721205,109.44314414153627,82.43457224276554,108.78489902284305,87.84628719520259
119,2005.4815707456657,1078.3030178474783,1103.2482949298806,1092.109915993676,1865.4434053346274,115.29094922997372,123.82185667204818,100.33782877210682,118.46864998221864,97.28798927791664
120,2115.9277120642505,1115.6123324851042,1134.5279237233606,1110.5768903260848,1951.4079061947891,134.80644018140381,105.29840695811318,97.47180438617647,107.47646622349282,110.59950588278917
121,2172.1421632736365,1064.2315513221597,1145.0503201276654,1098.6733608774987,1987.8543685997065,115.70206831364487,101.4274429591784,119.0002697322704,101.25374088031931,92.67922277716245
122,2099.780508075983,1090.6774660030335,1182.3414718168458,1096.2706138386984,1834.957985333337,132.36190799183456,103.56429729757076,109.50697913820737,104.4792909110071,97.4379312303822
123,2049.616735214355,1148.2124115711085,1183.487325645789,1141.9970660821389,1947.8046949923546,102.86829372544847,105.94009378174519,103.58267619513025,106.20884754600308,99.26688392021488
124,2088.784628793581,1056.4751028157832,1052.6320562098642,1017.8600850639165,1896.3638174809753,136.9865110869721,128.02543518300754,145.06560358186044,126.89516016899772,119.68020186397808
125,1937.8097236704605,1051.7360152454821,1051.7360152454821,1051.7360152454821,1746.109315732478,446.0469314692144,337.4129010607059,337.4129010607059,337.4129010607059,260.8832010954617
126,1944.8415076626284,1164.3626847009957,1177.1895475426256,1186.1575733678744,1805.2054163492537,124.51046680396924,158.64053728263977,149.90140008039765,155.22120192705688,129.06608385752887
127,2069.299292226684,1104.9555469708619,1163.6809735814563,1070.9234100132453,1862.8222279552367,90.65624023867203,79.2289447479197,76.10019899822326,78.52453517804362,82.96356984167996
128,2065.873650660419,1107.2169964871437,1348.6788180726194,1116.838025040491,1884.7617970298431,68.7966029454843,65.41957207952468,54.992348589286024,64.34510213573108,59.16552396574827
129,2059.932818447449,1099.7739206421827,1279.1634576606878,1099.6654295644303,1895.7040407197974,59.01324631929412,52.588780626831934,44.12585694926509,56.05772151445654,54.21192925494747
130,2082.1471476962106,1127.9829912946752,1417.9327493520382,1109.7896842352632,1909.5915475867585,49.16100995081289,44.278276417618684,43.6354548826349,49.17799029484142,44.695843849483595
131,2084.0435818327965,1092.5114531280155,1408.8761299140624,1098.2705219930924,1921.4853287089088,53.421587331242094,47.33789230339541,46.67870600795091,48.753813639089735,48.793983842489475
132,2071.106235741602,1149.5545384893774,1410.8406742143197,1141.8239253097759,1905.1447446171078,54.87284944883089,52.506002870243925,51.34367860230296,51.94807979791574,50.40669833505265
133,2081.476127963376,1135.7709887576427,1384.9352964142272,1131.4881958495298,1902.7391496219075,58.12081591071267,51.21766007517595,50.08044330173936,50.84052448970914,49.708536226295294
134,2052.150053461243,1102.8435510912486,1296.3099029648195,1105.343124793192,1891.5701245205698,49.083049303084856,48.33708835447878,40.15321766023715,48.34534128657473,44.77845427232219
135,2075.9083375846803,1112.3927323805294,1418.9367717525024,1120.1816201267543,1908.1911243735392,42.761664863260044,41.73850280334084,39.325841626838866,41.65606946042684,39.663593381050305
136,2049.903643208355,1123.6996862736244,1396.055306551709,1123.370857924698,1908.8613975148317,45.717198246649126,43.51161417437423,42.961412697638735,43.41664302355498,41.74720089945407
137,2100.9638074120185,1129.764932778817,1420.5296595314064,1130.1587158101856,1937.4728474847848,47.20246214484553,45.907191747839825,41.007038456908134,45.422212362427736,44.16341958763955
138,2072.2087203449005,1084.992163721504,1327.4929779708084,1078.3953969515915,1891.41655098688,51.277311230217414,47.30904080414573,40.027854917651354,46.37522728662299,44.61758960440654
139,2122.033973153296,1083.9935529679271,1271.411470471866,1082.1143050218195,1921.3492590137162,63.67117476796399,59.435741020891946,49.911547186293355,58.84030822442883,54.4830966613479
140,2143.528562726958,1158.6994408937214,1310.5129357699038,1139.1614988358315,1952.0966113315392,74.96392827248926,70.0148640194084,64.26424440900861,69.01690960797903,67.68403357219951
141,2081.254683062085,1115.8971949986706,1304.926322221026,1133.4818647794655,1935.5802408876223,87.14367929226233,76.21461394108051,74.3305769147832,76.51053279248535,73.09435314092671
142,2004.4250370784512,1114.5177090102004,1260.312362165415,1116.1571311689124,1852.1143532485128,80.10137725561908,74.53030056447474,68.05839710859159,72.91454761652717,70.38133437673932
143,2102.5722005229304,1071.366871530704,1217.186459328075,1093.2519005719428,1934.577430827084,98.82166454697078,98.03555487777528,83.54647298149703,96.2935615347085,84.20417133812762
144,2156.2759076461402,1119.6666594743983,1144.6501426246518,1114.5917318331688,1993.9650638644785,107.5124388421268,95.81283385125974,92.20669115663286,94.8871027625673,100.35185751041688
145,2042.2245379626613,1068.3584048041444,1095.590230928393,1068.4655317267163,1928.0529467395083,129.53325136363614,95.9836674517261,99.33532812844525,95.01392971956687,121.53649815471184
146,2157.1331199901156,1158.912531514864,1165.4982804834335,1148.4731585938218,1991.4350725003735,168.01733343164017,116.59785573432045,123.70664561718382,120.0149228007339,148.98130290748767
147,2287.936586958055,1033.5227048373558,1178.9760249833082,1044.0271822364753,2076.8230026689007,139.47639820930667,94.80719325113743,110.3624116283978,102.48405729945183,128.01101402791403
148,2084.2168581363253,1035.020607211792,1046.9241438978909,1038.5823617429414,1885.4867675979829,127.51637004855036,118.53548448869816,115.45572699752096,120.64303886716932,107.21895878062914
149,1909.923100704694,981.2260281478291,981.2260281478291,981.2260281478291,1783.9092224801454,282.5620253093037,288.52110839785627,288.52110839785627,288.52110839785627,183.72538308882181
150,2110.1336663942584,1253.7271378349628,1253.7271378349628,1253.7271378349628,1986.2510731636764,260.148792636857,210.7815233089839,210.7815233089839,210.7815233089839,265.44856678652013
151,2027.840380838799,1136.1142806663017,1181.3530192026585,1157.0336653914756,1904.4789714687208,113.31017231610025,124.85496173195604,115.15509304502264,124.82289379618246,110.36974770982528
152,2077.2929935636275,1078.4352847127834,1298.1754697712913,1069.2527294591325,1927.391266851519,74.91253730225358,70.13209908998324,65.18270542024032,69.00115099298877,66.74306785565506
153,2051.19151583452,1086.9581078501471,1349.111710235315,1091.7167991743618,1902.6240978883593,57.0765738672188,52.85772920329942,48.41389290049612,52.90108033181494,51.292759746697406
154,2118.3864436610825,1135.9601535852319,1339.5606050840745,1127.3974241846656,1938.2862653552731,51.09921778306125,48.72177643256665,42.84323915193679,47.80969814758478,44.5638181284326
155,2077.512911532557,1143.5433995149278,1339.6638993865938,1137.5417310084206,1902.4373098004069,50.57690737050922,47.40730908055327,43.914462272719575,47.24224143735009,44.87833640075235
156,2054.78809091226,1096.8704873696188,1349.365781142285,1102.168013421422,1901.3963945269609,56.02069477980258,49.65416185863349,48.988615228185466,49.932000848343456,49.44994607438893
157,2107.7220007346505,1098.577339908744,1351.6127086977156,1101.0542733451753,1914.3807827709434,57.89689999175928,52.31132995876194,47.110600902700135,51.60018671561039,52.22870535658998
158,2099.281438938417,1114.7967669108848,1377.9800664786173,1115.4472117683038,1899.2221774247948,50.272427699769864,47.91758286919684,44.60266412851127,47.082218721743594,47.064038117780264
159,2113.611406405943,1085.812719701728,1468.0829343352652,1088.963417331581,1932.0246725784882,46.07416649705906,40.90332747394391,39.06944941312958,43.098241872131574,42.026565751804974
160,2032.7718307136986,1105.4878124332172,1310.1425778225218,1102.6763637146,1879.8330270184877,45.84047786559379,43.39386648776316,39.516552798771755,43.13048269649459,41.20383994546024
161,2053.255106874404,1119.5984013690397,1327.1785564128431,1117.9718884753615,1883.1771804937753,45.2036470036269,40.807136568301566,36.66597901734766,43.31322718923485,41.346939905308226
162,2073.429035647124,1129.2822689731968,1370.2407726871222,1121.5396549538875,1887.7081579194567,56.335609958399964,50.94589155222679,46.02179535930644,50.96152318349804,50.30655652919824
163,2118.8138185753496,1154.428292204794,1367.8431966630176,1163.806942807523,1937.2336208359739,70.01014649969666,69.65396085795142,55.77192299812095,68.26826455827201,62.018459693013604
164,2128.9792799730017,1120.180570223187,1221.900331154605,1114.7198630257176,1953.36153459646,101.78601310049632,85.20235339675288,83.2781878876069,85.56100171706794,90.44555421875025
165,2094.4833381037324,1054.366389282848,1151.3544882110496,1055.3116269541786,1905.3097713768227,99.46335317947583,102.06715998540025,91.4167666350081,100.7088190730324,91.28921546874648
166,2090.2398531536596,1093.6466181312528,1158.7690755218437,1080.2688122602913,1986.7085957442594,143.74664061391294,129.48779224675158,131.00599100866307,122.90369268388517,140.41047180452773
167,2346.937821775455,1128.68835890518,1128.68835890518,1128.68835890518,2024.638728822763,311.30987391473536,189.54892348454052,189.54892348454052,189.54892348454052,349.97458506892855


==> data/max_bars.csv <==
strategy,mean,ci
All donors,2.077502515070159,0.004721814746095222
No relay,1.112498031438036,0.004359874310928608
Optimized Tree,1.3470152498797756,0.004002447355929897
Voronoi,1.1107125933574762,0.004387801035460904
Widest Tree,1.9079129825401742,0.004220075032007942


==> data/min.csv <==
time,All donors,No relay,Optimized Tree,Voronoi,Widest Tree
0,569.1143832466627,243.50908261805202,243.50908261805202,243.50908261805202,379.40958883110847
1,994.4235702473454,272.0965776956845,272.0965776956845,272.0965776956845,429.0922529640846
2,1618.3986896397055,588.8031949403356,588.8031949403356,588.8031949403356,402.9852192704912
3,1467.6955682159924,515.8715444923831,515.8715444923831,515.8715444923831,475.8110877707292
4,900.151445954911,154.4516209904901,154.4516209904901,154.4516209904901,321.61050489730115
5,407.13695269063373,43.411462871724396,80.68665524798004,43.411462871724396,231.84055937618996
6,116.21353407215656,15.849890030286515,80.46214785882883,15.849890030286515,104.59218066494091
7,18.843921251480527,3.8794502179979546,80.0992689529544,3.8794502179979546,17.9017251889065
8,25.402116584182796,2.7345908094339917,80.04250697294772,2.699076643077706,24.425112100175763
9,18.77780508137387,2.992054187067538,80.15087156131086,2.9536945180025693,18.172069433587616
10,18.60244330533082,2.7726878519947524,80.1002853579279,2.7345908094339917,17.756877700543054
11,27.235767405703395,2.700741103718106,80.0707878474277,2.667398620956154,25.802305963297954
12,19.173698473956076,2.639139044979046,80.000129234042,2.60486451192737,18.30216672513989
13,17.15502977942546,3.044607937184913,80.04780786520612,2.9550606449147683,16.49522094175525
14,19.647146078190904,2.721388541858369,80.03987943636875,2.6864989451678767,18.792922335660865
15,17.479322923784636,2.7354364694515536,80.02039406172197,2.7012435135834094,16.831940593274094
16,16.33160970378868,2.6667093853388653,80.03008485303648,2.5983322216122278,15.651125966130818
17,18.175382855446696,2.8951278875330173,80.07742863879747,2.85600453770149,17.41807523646975
18,29.40363506711063,4.6731692405375105,80.01601476490472,4.5815384711152065,27.856075326736388
19,50.03618001198223,5.860130906034464,80.19590529718566,5.705916934823031,46.70043467785008
20,26.71166549501252,10.89563143245427,80.05202167202742,10.532443718039127,24.803689388225912
21,75.44094143837609,19.246814074079893,80.42757036635636,19.246814074079893,62.86745119864674
22,268.6319522054531,24.450142488587222,80.55723625540315,22.0051282397285,201.47396415408983
23,401.28415867716774,98.57792544439516,98.57792544439516,98.57792544439516,238.05869853585423
24,509.2274961526645,99.81554243851339,99.81554243851339,99.81554243851339,330.13413637518954
25,489.7663868800186,100.11283724227891,89.67493475889958,89.67493475889958,293.85983212801113
26,716.8287662423832,220.2850151280641,220.2850151280641,220.2850151280641,358.4143831211916
27,1108.383655577724,707.6240276461823,707.6240276461823,707.6240276461823,482.2104503409424
28,668.2134266547189,152.6077342252389,152.6077342252389,152.6077342252389,334.10671332735944
29,137.54124330674955,40.61087197981507,90.01094071159586,40.61087197981507,103.15593248006216
30,90.21482598188051,11.475348028634727,80.10433689657826,10.901580627202991,75.17902165156708
31,43.95830900864592,4.890239464064969,80.29787605605961,4.792434674783669,41.51618073038781
32,16.793549206670903,3.1019239032385575,80.01829299536838,3.012013065463527,16.030206060913134
33,17.958443618226703,2.851388380345736,80.26616082117982,2.812328265546479,17.210175134133923
34,16.71483781672978,2.7503800296914354,80.12746810043143,2.7160002793202924,16.095769749443495
35,16.917557401068322,2.831418677077697,80.05984353401341,2.7946470059468176,16.18201142710883
36,17.76338542682628,2.9197935242681448,80.07832628531752,2.880336855021278,17.023244367375185
37,16.903716814258228,2.8451873321651164,80.0345207966534,2.806212163231348,16.13536604997376
38,18.574843657284998,3.2078451933830574,80.33552492794244,3.161354683334028,17.730532581953863
39,15.56671755557087,3.5409984497480154,80.07814708144159,3.493785137084709,14.91810432408875
40,25.029346521678843,2.8813223755369615,80.02039406172197,2.8044871121893094,23.638827270474465
41,29.89232633146823,3.203724125948588,80.0920137796984,3.156610535861109,28.31904599823306
42,23.45799361796996,3.9753595945166724,80.01289545221881,3.833382466141077,22.22336237491891
43,31.67373454126977,5.940435528974138,80.04617611433959,5.940435528974138,29.411324931179074
44,70.8691254153988,8.168418333103716,80.29639749935872,7.865884320766542,64.42647765036254
45,52.30723499446045,15.492090352307814,80.42306510661125,14.787904427202914,47.55203181314587
46,130.9300086002536,28.79627737145097,81.83125537515849,28.79627737145097,109.10834050021133
47,68.77499841648049,15.365104275961164,80.85454513047105,15.365104275961164,58.94999864269756
48,70.6200994306818,25.830964900652283,80.47783993567774,23.247868410587053,58.85008285890151
49,473.3671700762872,95.2751571594187,95.2751571594187,95.2751571594187,355.0253775572154
50,228.81017183186083,59.679100153082935,89.2015852731057,59.679100153082935,228.81017183186083
51,897.5997288831197,217.0599627174702,217.0599627174702,217.0599627174702,494.96617128244105
52,597.9622268122988,165.00889245007673,165.00889245007673,165.00889245007673,301.79455483665157
53,381.65736621627235,46.46888247803635,82.6667852906756,46.46888247803635,286.2430246622043
54,89.09900299282663,42.86901513470108,81.4940989284589,38.9824386961556,89.09900299282663
55,39.722797809286476,6.4422287044192394,80.03971554661878,6.272696370092417,37.07461128866738
56,21.409411374120253,3.153759816158869,80.13931637520928,3.1052404343718094,20.338940805414243
57,14.719820854373307,2.9462321486991474,80.11392815500531,2.905312257744993,14.153673898435871
58,17.256658852714562,3.207421648580543,80.02682642016151,3.162874125683591,16.434913193061487
59,18.904920840815063,3.182970504473298,80.01292128501247,3.3474236928212395,18.117215805781104
60,20.145813827929224,3.2112989980117947,80.12741947711461,3.2112989980117947,19.13852313653276
61,17.89537607657306,3.918098240559808,80.05694862843438,3.893396018555346,17.17956103351014
62,19.131735257948023,3.22352161287828,80.12828641277207,3.173154087677057,18.124801823319178
63,18.17529169847615,3.2737401255802205,80.14790545728904,3.221775996602757,17.30980161759633
64,17.595348645809356,3.387827204550971,80.12587631207292,3.2964235944333424,16.830333487295906
65,26.06695615941103,3.278933579755514,80.05057574422248,3.178043315763037,24.533605797092736
66,31.24194283057678,4.395166287757391,80.10004150455573,4.303600323429112,29.597630050020108
67,41.803380567527405,7.943277186280148,80.06429572960387,7.678501280070809,38.00307324320673
68,53.466164914769294,12.175347303882802,80.78759523249245,11.595568860840764,46.78289430042313
69,149.86311588806123,25.546190501199252,80.19623565833844,25.546190501199252,131.13022640205358
70,297.79074622694566,34.62606738959471,80.33437681562928,34.62606738959471,212.70767587638974
71,500.38385562158277,97.96106207369306,97.96106207369306,97.96106207369306,317.60023804897855
72,134.51546849160704,48.932334056492,81.55389009415335,48.932334056492,107.61237479328562
73,525.427657949421,239.13620589431412,239.13620589431412,239.13620589431412,350.28510529961403
74,1316.2361834971546,516.4864332562213,516.4864332562213,516.4864332562213,483.365712667096
75,1394.1330095060198,260.1771635151335,260.1771635151335,260.1771635151335,434.7943703989093
76,1250.04556960175,513.6151688139205,513.6151688139205,513.6151688139205,471.2877445761939
77,549.8898928839416,150.77046603279783,150.77046603279783,150.77046603279783,350.5684718772515
78,66.08242525390934,16.349509724051526,80.48538026239477,15.25954240911476,56.64207878906514
79,38.71747922735319,4.4470848141890675,80.2041680712326,4.352465988355258,36.95759380792804
80,17.961948107034793,3.504548530025273,80.02843468755967,3.4506323987941148,17.18099384151154
81,16.015192270312628,3.074776506156747,80.1128218022871,2.98434190303449,15.347892592382934
82,13.893132320361152,2.7051843158470987,80.01292128501247,2.6375547079509216,13.430027909682448
83,14.102682847883527,2.591781914749895,80.01789222372976,2.558974548740403,13.661974008887167
84,14.922253232980497,2.5762067160795414,80.04250697294772,2.543596504483598,14.389315617516909
85,16.36534195648232,2.8834375462023942,80.02031087096024,2.8033420588078837,15.759218180316308
86,18.131522658735566,3.199835727836117,80.01866769638708,3.1164990378109256,17.30736253788395
87,24.263382218413362,3.4495118745344,80.14868040693754,3.401601987388089,23.160501208485485
88,21.394742686751652,2.9885485621185106,80.00831646719978,2.9481627707385307,20.571867968030435
89,16.50379236495329,3.3790610524023053,80.04864028228914,3.2781935583007438,15.892540795880947
90,40.904910662734295,4.542184136316578,80.02039406172197,4.456482548838907,38.632415625915726
91,30.152649443413875,5.791514922163751,80.30942263092446,5.634987491835001,27.998888768884314
92,46.95226688840365,6.978413033909634,80.05694862843438,6.978413033909634,42.257040199563285
93,110.46101528138644,14.918000032296977,80.36061800840619,14.04047061863245,94.68087024118837
94,109.98125364397119,21.232453854125612,80.49307518750204,21.232453854125612,82.4859402329784
95,210.90808159660253,22.987425374275666,81.69216527362246,22.987425374275666,158.1810611974519
96,452.61967517830874,45.523678970789064,89.5217307958827,45.523678970789064,301.7464501188725
97,466.3309467650236,95.6986906189006,95.6986906189006,95.6986906189006,349.7482100737677
98,351.7924537205043,51.09843030283033,85.16405050471722,51.09843030283033,227.68020351114743
99,762.2953033781963,41.733241959508796,85.8506224004184,41.733241959508796,402.94144178954343
100,555.8372848847212,51.517848076693824,94.8042736293214,51.517848076693824,284.6002543889343
101,764.6602248013742,166.8045179868158,166.8045179868158,166.8045179868158,284.6002543889343
102,107.66785247553534,19.072705999443567,80.06125931660824,17.80119226614733,89.72321039627946
103,39.79448608147796,5.226084010560901,80.37297732713638,5.095431910296878,37.14152034271277
104,24.708412069417527,3.728552628947353,80.07349507394991,3.660760762966492,23.531821018492884
105,20.90070361819396,3.202666096025974,80.14122323748053,3.104122523840559,19.85566843728426
106,18.92344551289448,3.126849435191202,80.0458218217347,3.0808663552619198,17.977273237249758
107,19.2534780916757,3.053540047937193,80.12828641277207,2.967524835319244,18.37831999659953
108,18.374383997059716,2.8486729664200854,80.05643320405646,2.809650049071865,17.499413330533063
109,21.64430399332401,3.3268073673171363,80.01829299536838,3.273149183973312,20.61362285078477
110,15.886055608932109,2.9622410991048174,80.05994780219488,2.9193100686830085,15.224136625226604
111,26.23457956238539,3.491275156125075,80.110550770316,3.4349642665101543,24.691368999892134
112,19.31594208120083,3.2912596057742918,80.07742863879747,3.243682419221131,18.35014497714079
113,21.02223692801313,3.735287406133455,80.13159687888277,3.6730326160312305,19.915803405486123
114,25.275138498974016,4.0477368968697265,80.13147730506653,4.0477368968697265,23.469771463333014
115,26.23326832207275,7.833965249124526,80.7537747892613,7.563828516396095,24.359463441924696
116,75.95273242986869,12.709249724697752,80.70927044066512,12.709249724697752,63.293943691557246
117,37.272639215166755,11.279035681847851,80.43597275070759,10.71508389775546,33.88421746833341
118,217.52341243502437,36.6123929326411,80.43443493217796,33.28399357512827,186.4486392300209
119,225.61470914275793,22.298069577275243,80.7752914158344,20.068262619547717,188.01225761896492
120,195.0067482922138,32.96896968071099,80.96083536127337,32.96896968071099,167.14864139332613
121,238.90398088560767,23.4449895769579,81.839434859736,23.4449895769579,204.77484075909229
122,230.8484549198646,35.06817463954265,80.7225204399579,35.06817463954265,173.13634118989845
123,95.71490669126767,31.79013283925434,80.18316477279005,28.611119555328905,82.04134859251515
124,305.31940793838635,32.67871122671037,83.33039913577454,32.67871122671037,244.2555263507091
125,1147.0318699380757,477.29154804831126,477.29154804831126,477.29154804831126,573.5159349690379
126,509.9999307041271,64.27565546082782,95.58798355747857,64.27565546082782,256.07954321997
127,43.14164713178641,19.447974385909077,80.77022251246399,16.854911134454532,38.34813078381014
128,44.82006573057166,8.140923457298664,80.27830166951692,8.140923457298664,40.745514300519694
129,48.29196390824133,5.860368207435326,80.4003475997861,5.713859002249443,42.92619014065896
130,17.76338542682628,3.871872205772771,80.1359896824897,3.803944623215354,17.023244367375185
131,27.106599188794664,4.697615806017621,80.15020717212505,4.593224343661674,25.412436739494996
132,23.68962314805389,4.709854428259795,80.2898470575556,4.602812282162981,22.3226920165839
133,34.9881102644961,6.416173812093527,80.07339393338553,6.416173812093527,32.655569580196364
134,27.464275854053355,4.437879731944456,80.00221877251215,4.256741783701825,25.84873021557963
135,32.01476543303251,3.4392789303297113,80.02521822388455,3.382897308521027,29.727996473530187
136,15.05137593441958,3.6625373494146816,80.05994780219488,3.6024957535226374,14.396968285096989
137,28.122927569459176,3.6762617144402525,80.02307735780309,3.6128778917774897,26.11414702878352
138,27.52571121659486,4.281366240416902,80.05694862843438,4.192171110408216,26.328941163699433
139,38.15938845437875,6.465794028404384,80.006207643807,6.263737965016747,34.979439416513856
140,53.3215605458142,9.076880369813228,80.06429572960387,8.740699615375702,47.881497684423046
141,43.662033587727024,11.724178543803124,80.44680542913694,11.137969616612967,39.29583022895432
142,73.58125329044087,13.734490166142152,80.80609849353523,13.047765657835043,63.06964567752075
143,140.56161525648773,15.678943710698864,82.26463775635591,14.633680796652273,122.99141334942676
144,161.67573721268738,19.06258154891438,80.89799200813503,19.06258154891438,141.46627006110145
145,99.222606717779,22.846370060422203,84.40441732294352,22.846370060422203,79.3780853742232
146,187.56508149626805,71.10914769086972,80.72958848886695,69.19679013331452,140.67381112220104
147,143.78072497960449,31.722765988275967,81.99124342620179,31.722765988275967,119.81727081633706
148,345.6223447036537,43.016617712485335,80.96860376677115,43.016617712485335,250.38421519060097
149,1514.6028047272098,449.67632879825993,449.67632879825993,449.67632879825993,557.4322960169806
150,604.0330650279049,144.17366926876562,144.17366926876562,144.17366926876562,323.31637652725703
151,70.83401549692428,19.04535565071005,83.05672199535563,19.04535565071005,60.714870425935096
152,86.87656003125333,10.323684702504947,80.01142788118705,9.910737314404749,86.87656003125333
153,42.06496680235271,5.4580999208047976,80.09024445144712,5.4580999208047976,37.85847012211744
154,27.856832678176225,4.063007485070241,80.02896573709093,3.9891346217053276,26.21819546181292
155,18.792632432849924,4.579548870497681,80.17354489667628,4.40673570557324,17.803546515331508
156,41.255652861024664,5.57982537795048,80.26609538799545,5.446972392761183,38.30882051380861
157,39.226562317675935,6.488184114779319,80.03547060824168,6.325979511909836,36.20913444708548
158,22.54324692214165,3.8820354433021014,80.0767158102254,3.810145898055766,21.35676024202893
159,22.049468159506446,3.3641830170515057,80.23892827606329,3.312426355250713,20.888969835321895
160,22.069600054872335,3.5508290196239076,80.01829299536838,3.434408396029681,20.96612005212872
161,16.46196888058388,3.020699176768453,80.01289545221881,2.9762771300512694,15.82881623133065
162,28.005124550599774,4.770659406679413,80.02965665389365,4.659713839082218,26.25480426618729
163,100.39690504069134,9.272532068765864,80.05480131985014,8.941370209167085,87.56930904274901
164,90.55872998151986,15.538832714567237,81.5135865374327,14.502910533596088,75.46560831793322
165,129.14607920339606,18.13625221367738,82.37356331724145,18.13625221367738,103.31686336271684
166,317.3971083461461,42.61868258733703,83.48799381219781,42.61868258733703,238.0478312596096
167,716.9222644637966,223.47382004632323,223.47382004632323,223.47382004632323,395.35197987043836


==> data/min_mean.csv <==
time,All donors,No relay,Optimized Tree,Voronoi,Widest Tree
0,1640.7235054300177,400.8787312093799,400.8787312093799,400.8787312093799,757.978135736262
1,1930.984092672808,463.7185896998094,465.7011517670001,465.7011517670001,825.8122632358693
2,1899.3616734690565,746.6927443248638,746.6927443248638,746.6927443248638,869.2819078094334
3,1978.2284381242337,926.8342954291703,926.8342954291703,926.8342954291703,912.9366349580388
4,1810.7195864310959,267.28523087080697,267.28523087080697,267.28523087080697,778.9783646348376
5,1437.0479279715962,189.21781614072148,216.1062984102701,193.32941180531193,642.55547219218
6,746.1250360300022,62.80418579617707,140.17304084547004,69.86304144505444,373.9122216552744
7,277.4961975025354,18.232302976607585,110.12461793807701,20.178556957953315,145.45357001752183
8,223.71649214823034,15.455922259085552,110.88674150817046,17.049216257558417,121.18950249575711
9,207.32719044087784,14.575673587480575,103.7839591270431,16.666888959703613,112.44205762963905
10,222.20870059366473,14.905063398236306,113.07435837643372,16.53513802253466,127.36100134393756
11,208.3433594180063,14.629115132125971,114.16760415329051,16.42984415379103,125.92019097269072
12,217.39918168672398,14.964775594715121,106.1310253435728,16.78711849475781,123.83876128819175
13,246.26022388538775,17.0067505913774,112.41560692712365,19.217457832243664,145.40792153005165
14,212.86514578099045,15.016471144168596,109.76771799888938,16.70225464274119,122.92257153815213
15,216.17160282675124,13.784082746250192,108.14706608993508,15.318305046574466,115.86770978835838
16,214.43978645180667,14.630298912021876,111.8160154645076,16.484877919078144,122.56814849790331
17,223.03141184151823,15.145871567791655,110.2134204833023,16.972381376464956,125.57914702557991
18,300.78892330728456,20.224020958162942,111.64381654430147,22.395901133108087,171.79668328037897
19,418.93903585442087,28.389019161674213,118.22451990419718,31.103013797327716,206.9245177017636
20,503.1513954518333,36.17689128244834,122.12342914180256,40.32013058393155,258.3396718356606
21,949.1533778264153,80.32032514038177,157.61548653620784,86.31784139051341,456.3437010476114
22,1168.486689378278,104.28018321964353,195.22905216301217,117.90508870025116,540.5377587933818
23,1386.9524930130399,215.87952858484223,219.09309691559966,235.47174396478073,611.5471751256802
24,1661.6293900686399,214.94968469715695,218.21426007876013,220.35715759105204,680.7458898559612
25,1555.677030438834,225.21881291003336,237.2765379985828,239.30056815391993,692.3269723852579
26,1628.091952547768,499.45661302611427,499.45661302611427,499.45661302611427,756.859134615254
27,2098.475982339108,819.039742459324,819.039742459324,819.039742459324,992.2023667873327
28,1645.0698788066775,347.83870258756394,345.72318675112615,345.72318675112615,783.4493807881545
29,1685.7271048063408,236.25634739566163,249.2855083882773,235.03028601364772,686.3878908136015
30,704.71293179864,57.849816384107974,147.69323991918822,60.729751935698395,351.8569534439579
31,307.94800540263657,21.64923418582211,109.3569880105334,22.853729134270083,157.3658871127082
32,226.94032311304113,15.423543950162966,102.49350859079301,17.290377253780505,129.35468453608823
33,229.73582069039406,15.351157323753961,114.3842162844074,16.840261248601315,126.61493973298782
34,217.67412552947835,14.907268248211395,115.15273775128348,16.215203799149492,119.9021279481697
35,218.95153654207743,14.619326130144152,112.92694052610724,16.19058544593581,127.94119425879428
36,224.5576187338008,15.043595565554487,109.65021621820705,16.93251286709859,136.4267805984677
37,225.73783591007745,15.604768463144469,112.31853040555373,17.76777829729833,136.07956184895636
38,241.77978398307656,16.602222313765107,113.9011283841171,19.235194113526102,141.1149761859848
39,210.567474933487,14.579050985204017,101.30850026555838,15.711116487607212,120.04344783959128
40,218.35210327005208,14.947036191232968,112.5413621984543,16.58740280181556,132.22734017018473
41,245.70994158216922,16.834845970655262,117.63509502110945,18.60963814373155,138.6717603086559
42,270.0873750101655,18.517302167587236,102.56456594948047,20.250468426249654,155.17045966281557
43,477.28329090987415,33.3848275069452,126.4613670537807,37.14102729852751,236.3907829805229
44,574.0680541958471,41.363705968102344,137.82244985633355,45.897722509988796,275.89630231230126
45,718.1322180091827,54.77206189142177,145.78644653410217,59.53319240080162,344.05123226982096
46,1105.9062079774897,101.64375798814895,174.04674856267562,107.5498927000076,493.4938980575705
47,944.0048566343437,74.52444263853305,165.72927051291165,79.11950427468975,429.9953897625617
48,1036.3083622409995,117.51231331596094,195.5264290650707,127.15786250425714,518.7183211044462
49,1544.8463708703136,226.92666171937222,222.9607065626439,229.9420341572522,678.459528937813
50,1461.8157012495128,231.13098302164985,242.43060823262343,239.15196317272523,663.1432420134608
51,1759.2321695719834,517.1481893574187,517.1481893574187,517.1481893574187,824.9094937473972
52,1793.422469396504,408.98213502162827,408.98213502162827,408.98213502162827,784.792243244625
53,1469.6677665874852,241.26675517124315,268.00865681866435,260.028046788115,671.6894705083516
54,1144.6848554864825,125.67288320277657,189.50582027504436,137.55490257754144,531.7016750942596
55,421.21065985040696,28.963978791850835,128.67670353548408,32.69074784604701,219.99851425789345
56,267.376926033591,18.461435524207985,117.27749020828514,20.36971107324823,148.30225137369507
57,229.89809964150012,15.358592430032905,109.33298034486789,17.583493063142658,132.40632608180996
58,236.75266266920204,16.47908878768798,111.52747166678559,18.40099386455571,136.0495267655402
59,240.4327990074098,16.353721897514834,115.82923992485054,17.915741663309056,129.37338447860142
60,241.28262866946253,16.512327964018805,114.48290898063432,18.663436881293666,137.52194703137215
61,285.4430303010297,19.33513867069583,119.90871321908656,21.55513149347391,165.3659763535814
62,267.1830677205363,17.80073087967932,118.75349535856716,19.953689875631834,144.1857125845526
63,265.2216476184444,17.798891204364146,119.51401870021687,20.736831951296526,144.7651739133894
64,258.56198658805874,17.677847553421852,115.75775169656922,19.713494590562384,145.33807715358012
65,260.34035077606615,19.13509972134135,116.89120079858293,21.8581662381987,150.1506124258605
66,343.145593637234,23.080875627913052,124.06369365216935,26.06796357005114,189.9927688287848
67,522.552504350969,35.10556134187877,142.76164837399304,38.75840787745202,263.2999298545998
68,740.1030432461595,59.15204493055678,151.79308945822945,66.3454354221999,316.417711989633
69,905.0568571129065,81.98530229978682,168.0053233283728,86.18756434350914,423.98461743156236
70,1328.6009550219292,142.58636717267214,189.32312108952664,150.37216131691315,624.1358127062251
71,1448.3164928111667,229.06198503538815,262.3653610789285,262.364511970983,646.1820149464079
72,1542.519073552897,209.43118708251902,213.19373077388835,208.5087828286943,647.2169008923196
73,1948.8455829968057,538.8762687105993,538.8762687105993,538.8762687105993,791.5988506231427
74,2305.6863685490284,770.9867150726913,770.9867150726913,770.9867150726913,935.2018772108383
75,2048.2037961415035,516.4638257266513,516.4638257266513,516.4638257266513,881.948146317621
76,1882.1872322288746,1185.7580000430344,1185.7580000430344,1185.7580000430344,786.0898530499963
77,1676.169419699358,375.55796381864377,375.55796381864377,375.55796381864377,752.8682804335019
78,899.5944847777575,72.3637455583469,152.90029791612548,76.54082846024656,461.21767360401265
79,346.0375776003536,23.67650265497762,117.0964978237746,25.96807147288438,193.43032953805044
80,255.5410144744544,17.461107131901418,117.03150961151839,19.514868720677708,148.0266141317774
81,245.5488467503504,16.79229841149178,118.379742887276,18.448106922749464,136.4666010497015
82,209.5684259811414,14.114002556893944,106.37505775169824,16.158936521954438,120.10452332335443
83,215.42286671868976,14.621673802990824,109.07082511306353,16.506575034588735,122.26240820589871
84,213.30554195820184,14.629759878827695,110.54440155767887,16.699039846454337,121.48443230841747
85,231.9777272160006,15.89255716201255,114.47730960844913,17.812730442371528,126.66439850667847
86,227.21946684741567,15.679447302163243,113.44384574353741,17.340079182513072,127.90488071755517
87,229.17051942964042,15.682719573596785,113.5587937998354,17.57327604658829,130.7815451671377
88,231.20838908231522,15.806185929932212,113.08022441329054,17.841171193262216,129.5018220756468
89,242.45762131244882,17.00637371953266,113.33721877791099,18.947030200878178,129.8866772974475
90,306.3670430350583,20.82224716120275,118.32921653467064,23.03407502346622,167.16938167611295
91,411.19801991056175,29.69232125914622,127.83536051777945,32.47411803408967,222.56876225869757
92,543.0075632644485,36.50388883183976,130.76435345411107,39.71809000748752,287.72232392902026
93,918.6518507467247,68.5278158309093,159.79681681355643,72.11710797596571,434.4173889631159
94,1014.2090245624377,104.10663768940823,185.85347277112643,114.82533761740193,477.3979949402936
95,1209.1517257674652,114.83287538855016,201.38781391442257,123.24551552673209,534.0441067169809
96,1650.257613114573,230.09372643924314,216.80379630471526,227.50178418685442,698.1234591387956
97,1667.9610487884995,267.4087566177615,257.23099866232883,280.9363414556929,845.2054024660994
98,1493.967957105603,221.50447820635648,247.73307127660638,233.08924163146705,645.5076343885645
99,1622.3310650378012,209.1881553198075,253.8548403978912,231.9404404019881,784.5253953714791
100,1648.5835846511638,243.067327215901,269.34792815571427,245.89306667952943,672.6727508930842
101,2018.2178505671918,359.44386392086415,359.44386392086415,359.44386392086415,882.0479636002947
102,1019.0089112684292,78.88163680557068,169.5285046345629,87.24787594072274,468.5269492733087
103,412.75417080753897,29.181370537050217,133.80707871918253,32.33112452393957,201.30477566138768
104,285.80310627096793,19.801003886874984,121.72336772540562,22.186685415102694,166.36677477798708
105,257.6499062870528,17.500547418464272,117.19737760500294,19.318867752155633,142.57482106242048
106,247.35469931203943,17.155122294658455,113.03351953023913,18.752041274134104,132.72192486894568
107,238.67771496416793,16.886920591140015,112.6321597368521,19.04537153855154,138.12832427379178
108,236.09659721225074,15.88136192160082,112.41616299916639,17.628675099580974,142.54185558695931
109,274.90540554018554,18.539107833908126,117.29004984040868,20.460083864528055,146.3290054733033
110,251.4840962359829,16.895706265961756,114.95143960843009,19.120739535101087,136.34481109002718
111,270.22922425451225,18.56174720980263,122.01183056289814,20.987780118513662,151.30248167246964
112,237.04726650262256,16.576050303810206,111.32270391297045,18.194852136127345,137.11978165459394
113,275.60470798935626,18.69764008111091,118.88989270954586,20.860419704163373,147.45462139753647
114,344.0197211013919,22.889085017350162,118.61711920927992,24.730644796553403,187.44101245929
115,545.119515591959,39.4792543413776,135.7932843841331,44.01573780205763,266.92836723336166
116,895.3200219459825,72.70055665216115,166.41170299896302,80.1332291416025,458.4848704705188
117,712.156692305416,58.95881041210132,158.2249438751525,67.87216498848984,356.57280477475274
118,1010.9050648047341,109.45790661421948,171.9318514207818,115.16842667140202,490.8681656512085
119,1083.153666671084,116.55547040993933,191.04319143155132,130.9957623373207,552.6370616722022
120,1151.7407873517122,144.61561975749098,209.06595328326358,150.43550331879447,608.2553570407005
121,1162.054401146258,117.13708185578488,203.5584572814052,136.24688681711217,545.9261608003621
122,1168.7747003013365,114.24828494564281,185.2514002734974,119.30502735698985,516.7241353259577
123,1157.4675587075135,119.16613170527198,202.46140437176257,122.75596387824643,506.7031815997096
124,1396.2222641902154,160.17633650397556,215.12612486819262,161.23083716754067,698.8531606799232
125,1937.8097236704605,1051.7360152454821,1051.7360152454821,1051.7360152454821,913.4307113337575
126,1485.495827743801,240.24258670829624,244.96899138895103,254.9059192646297,664.3398182491756
127,938.5005458838632,79.73731387903905,149.19739597427892,87.55556909656764,441.1557882973762
128,510.6899559121383,39.81291979931148,135.01316567288535,45.23961043829769,257.1947418300975
129,421.7357232890842,29.39053490976867,128.9966409254813,32.56435602616549,229.07175632844897
130,291.14247786517825,20.064728313791512,121.02503008996833,22.270777048874923,154.3456549692117
131,356.90397982834907,24.225112851869664,129.0838323699093,26.56750355398564,199.9108670218472
132,384.6551368542747,27.0441927383761,125.0859341523654,29.859486815005393,209.5854562330462
133,395.64292425211704,28.04230003458666,129.1910492245823,31.129262473064887,209.1129131628122
134,337.754033337429,23.186426175323337,122.61927197580246,25.500508824797752,187.5821867274134
135,261.67565794976144,18.312154003520593,118.9534825364988,20.7867753809364,154.3887249477645
136,276.3179982780161,19.178192227911016,121.48534343481303,21.305361855790842,151.84873611515965
137,288.56944819956976,19.87515399543,119.08796854720157,22.06230351861544,155.6865211038347
138,335.9986003465924,22.409146551386588,122.15035333531084,24.831783315110624,180.3453913021366
139,502.3623051486701,33.2541437732541,136.6819977867158,37.583044474639784,253.06386301739795
140,639.7616863979499,44.71223005879751,143.73709611080025,47.520836729355494,313.29539231630093
141,714.7945488306083,58.04198557860377,148.28513454273568,61.73582914276679,369.99291545062266
142,723.1799887791842,59.46824979818712,156.15517750968883,65.03603261207346,354.68065819124064
143,890.7584610900132,76.42296537005865,171.0750392455447,84.50373691043458,450.51810528668614
144,1018.034844118158,98.31679689504253,173.68299718892558,103.07494913480558,505.3410940584087
145,1081.8256356382228,100.53633632016134,192.49139958203003,106.6573658461109,503.6377270863409
146,1405.764676454277,180.03237587963662,214.53026935615136,190.00468155267768,617.3594968059548
147,1238.0921702726912,107.46873950679908,208.390546835004,113.34414256202734,556.1991018893681
148,1404.4522475446156,161.78827789033167,207.39847873289906,173.91967841180036,592.6293959302087
149,1909.923100704694,981.2260281478291,981.2260281478291,981.2260281478291,970.122309988479
150,1759.212419193622,417.90904594498767,417.90904594498767,417.90904594498767,828.0408352123734
151,1038.2495661374946,106.90411217560651,187.0853005794554,112.48120301789027,483.44239911175083
152,635.7584198915171,45.797503765282144,140.19949807782194,50.378817775336465,311.25138575308137
153,449.28822199398275,30.832863757134454,130.79665253423147,34.054849824067574,241.05813997238297
154,315.8385471864445,22.129585256133975,119.3183026243079,25.046854032539837,174.38509716683922
155,322.31521629304166,22.497339076535823,117.10856599922191,24.258665775460685,177.2239304528562
156,403.5401314732498,27.843031325188097,126.19939643595907,31.197226795637732,216.09743834322182
157,419.9200048929492,27.689949044341926,127.83571198172272,30.5933326339624,218.67996061980298
158,317.81339447245597,21.47913037821021,122.88553964266228,24.028527556042942,172.6195083701061
159,261.15623510050074,16.911047046838238,119.1377373700668,18.422614293270378,146.09325080169012
160,270.83449775246373,18.476601734437853,116.7512618003396,20.511378782913262,144.492629638455
161,243.86548979163527,16.955438659652796,115.93260839735532,18.878085326480633,134.31509801589388
162,372.2823988781063,25.940435225564272,124.81373421960397,28.65147850689903,197.85101263611088
163,583.7500390094002,43.443202850641356,138.27908958690244,47.67949236979211,290.2034094020109
164,968.5291614030913,80.00886941235483,164.5816490252872,88.00303426646906,437.6667543927074
165,1155.5522718356567,94.46987243230478,187.61196691755748,103.46499391453033,500.7138487235492
166,1481.6176329844566,164.04991650985468,214.15881535949808,167.53995571525428,675.9884855324773
167,2268.501609853479,564.34417945259,564.34417945259,564.34417945259,912.451640370779


==> data/ue_calls.csv <==
time,call-in
0,0.029604121525941073
1,0.0323529551452497
2,0.021993005655906776
3,0.01878752352495576
4,0.044078678853837684
5,0.05437426421494928
6,0.20292137401472196
7,0.6881458084445984
8,0.9296516361607993
9,1.0000000000000002
10,0.9489225039380673
11,0.993877832785381
12,0.9681965546738338
13,0.8433748272441106
14,0.9831107370686389
15,0.9957639888284457
16,0.9846860549596346
17,0.9361664285715299
18,0.6455819180140173
19,0.4616957460427401
20,0.3514789556859751
21,0.16420476369293077
22,0.12328902164421823
23,0.0714327601234381
24,0.05930261541007522
25,0.05870750146425619
26,0.030858889372223662
27,0.018906211491764073
28,0.040418578963716374
29,0.04851740904897186
30,0.23429150245455385
31,0.5925724383257776
32,0.8349623600327013
33,0.9235809950917517
34,0.9580020799623238
35,0.9442764032729967
36,0.9453664313481888
37,0.9005881965976557
38,0.8602988984104962
39,0.894893412186428
40,0.9498172669166234
41,0.8533843504276923
42,0.6966300207993493
43,0.44156397938824093
44,0.34563272757120683
45,0.26574782867513785
46,0.155723892833779
47,0.1734293628065886
48,0.10830941770439403
49,0.05865920527421376
50,0.06590075145118435
51,0.024439483444967686
52,0.04397494081506794
53,0.04882464047308712
54,0.12883833371981493
55,0.4920100921124078
56,0.7724318138323607
57,0.9020298004380838
58,0.878082334411951
59,0.879296448064037
60,0.8509147883601959
61,0.7159759874157587
62,0.7875917858272675
63,0.7849575217242102
64,0.7977105826174488
65,0.774807588212435
66,0.5987288199029266
67,0.38342601987773367
68,0.25391266631723214
69,0.16878964226864102
70,0.0969071052582045
71,0.06375046890679842
72,0.07104657410747955
73,0.03286053199121105
74,0.02
75,0.028499865655802294
76,0.021924534372910462
77,0.037449776720422524
78,0.16901759753956333
79,0.5933988400024656
80,0.8073116837918416
81,0.8298214585050426
82,0.9983403165919484
83,0.9874571356641058
84,0.9631545775226263
85,0.8917801910074094
86,0.8914498007794216
87,0.9122887444949612
88,0.8963768007083873
89,0.8319166901778108
90,0.6653181325308481
91,0.47506623676535326
92,0.3734845580054542
93,0.21397444573571056
94,0.1371486789625528
95,0.13589824156037686
96,0.05905266793441045
97,0.06789485565435904
98,0.05907034928182372
99,0.0662293631096387
100,0.06832077022783725
101,0.04089032495665943
102,0.1750537344930847
103,0.4962012952291262
104,0.7395171315109812
105,0.8170830937595795
106,0.8333120151546243
107,0.8638128653739037
108,0.8844386568915538
109,0.765150768282667
110,0.8437230342191815
111,0.7627066112783052
112,0.8667496596859231
113,0.7569996465440254
114,0.6034412823963888
115,0.3585883098471213
116,0.20156579963818563
117,0.24929296885362948
118,0.13397863355885203
119,0.12627982814520664
120,0.10606614816870902
121,0.11743061678442654
122,0.1204140368424412
123,0.11718649723832117
124,0.08533514916296459
125,0.02
126,0.06506754308468199
127,0.19002754246011144
128,0.36167480852415945
129,0.4779597351074612
130,0.7170004898100937
131,0.569568645684907
132,0.5520806941267548
133,0.5274347207191293
134,0.6077484747345114
135,0.7924510987122785
136,0.7474310172949724
137,0.7111354809140905
138,0.6142925773541618
139,0.4214673466658946
140,0.33296934945138384
141,0.24372691464808074
142,0.23682898770107427
143,0.177189730762132
144,0.15359503116589857
145,0.140803562534149
146,0.09404151629474444
147,0.12556441714526334
148,0.08855217093145959
149,0.012258668195331335
150,0.0420035423981965
151,0.1368374972322126
152,0.29625558179249295
153,0.45147532810381186
154,0.6615655409584882
155,0.6440347237455823
156,0.5128554322290411
157,0.5091731110161689
158,0.669542254120969
159,0.8128517492348963
160,0.7693832290509964
161,0.8319460279086789
162,0.555523233773363
163,0.34765855661721606
164,0.18430783953303895
165,0.14645017914188346
166,0.09023090777616649
167,0.027799951256201064

